Photonic simulation of Majorana-based Jones polynomials

Jones polynomials were introduced as a tool to distinguish between topologically different links. Recently, they emerged as the central building block of topological quantum computation: by braiding non-Abelian anyons it is possible to realise quantum algorithms through the computation of Jones polynomials. So far, it has been a formidable task to evaluate Jones polynomials through the control and manipulation of non-Abelian anyons. In this study, a photonic quantum system employing two-photon correlations and non-dissipative imaginary-time evolution is utilized to simulate two inequivalent braiding operations of Majorana zero modes. The resulting amplitudes are shown to be mathematically equivalent to Jones polynomials at a particular value of their parameter. The high-fidelity of our optical platform allows us to distinguish between a wide range of links, such as Hopf links, Solomon links, Trefoil knots, Figure Eight knots and Borromean rings, through determining their corresponding Jones polynomials. Our photonic quantum simulator represents a significant step towards executing fault-tolerant quantum algorithms based on topological quantum encoding and manipulation.

==> reference.txt <==
@article{Alexander1928Topological,
	title={Topological invariants of knots and links},
	author={Alexander and  J., W. },
	journal={Transactions of the American Mathematical Society},
	volume={30},
	number={2},
	pages={275-275},
	year={1928},
}

@article{1986Examples,
	title={Examples on polynomial invariants of knots and links},
	author={ Kanenobu, Taizo },
	journal={Mathematische Annalen},
	volume={275},
	number={4},
	pages={555-572},
	year={1986},
}

@book{1994Temperley,
	title={Temperley-Lieb Recoupling Theory and Invariants of 3-Manifolds (AM-134)},
	author={ Kauffman, Louis H.  and  Lins, Sostenes },
	publisher={Temperley-Lieb Recoupling Theory and Invariants of 3-Manifolds (AM-134)},
	year={1994},
}



@article{
	doi:10.1073/pnas.96.23.12974,
	author = {Alexei A. Podtelezhnikov  and Nicholas R. Cozzarelli  and Alexander V. Vologodskii },
	title = {Equilibrium distributions of topological states in circular DNA: Interplay of supercoiling and knotting},
	journal = {Proceedings of the National Academy of Sciences},
	volume = {96},
	number = {23},
	pages = {12974-12979},
	year = {1999},
	doi = {10.1073/pnas.96.23.12974},
	URL = {https://www.pnas.org/doi/abs/10.1073/pnas.96.23.12974},
	eprint = {https://www.pnas.org/doi/pdf/10.1073/pnas.96.23.12974},
	}

@article{2000A,
	title={A deeply knotted protein structure and how it might fold.},
	author={ Taylor, W R },
	journal={Nature},
	volume={406},
	number={6798},
	pages={916-9},
	year={2000},
}


@article{PhysRevE.85.036306,
	title = {Vortex knots in a Bose-Einstein condensate},
	author = {Proment, Davide and Onorato, Miguel and Barenghi, Carlo F.},
	journal = {Phys. Rev. E},
	volume = {85},
	issue = {3},
	pages = {036306},
	numpages = {8},
	year = {2012},
	month = {Mar},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevE.85.036306},
	url = {https://link.aps.org/doi/10.1103/PhysRevE.85.036306}
}

@article{PhysRevLett.124.186402,
	title = {Jones Polynomial and Knot Transitions in Hermitian and non-Hermitian Topological Semimetals},
	author = {Yang, Zhesen and Chiu, Ching-Kai and Fang, Chen and Hu, Jiangping},
	journal = {Phys. Rev. Lett.},
	volume = {124},
	issue = {18},
	pages = {186402},
	numpages = {6},
	year = {2020},
	month = {May},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevLett.124.186402},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.124.186402}
}




@article{Jones1985A,
  title={A polynomial invariant for knots via von Neumann algebras},
  author={Jones and  Vaughan, F. R. },
  journal={Bulletin of the American Mathematical Society},
  volume={12},
  number={1},
  pages={103-111},
  year={1985},
}

@article{2009How,
	title={How hard is it to approximate the Jones polynomial?},
	author={ Kuperberg, Greg },
	journal={Theory of Computing},
	volume={11},
	year={2009},
}

@article{Shor1997POLYNOMIAL,
	title={POLYNOMIAL-TIME ALGORITHMS FOR PRIME FACTORIZATION AND DISCRETE LOGARITHMS ON A QUANTUM COMPUTER.},
	author={Shor and Peter and W.},
	journal={Siam Journal on Computing},
	year={1997},
}









@article{
	doi:10.1126/science.273.5278.1073,
	author = {Seth Lloyd },
	title = {Universal Quantum Simulators},
	journal = {Science},
	volume = {273},
	number = {5278},
	pages = {1073-1078},
	year = {1996},
	doi = {10.1126/science.273.5278.1073},
	URL = {https://www.science.org/doi/abs/10.1126/science.273.5278.1073},
	eprint = {https://www.science.org/doi/pdf/10.1126/science.273.5278.1073},
	abstract = {Feynman's 1982 conjecture, that quantum computers can be programmed to simulate any local quantum system, is shown to be correct.}}

@article{Deutsch1985Quantum,
	title={Quantum theory, the Church-Turing principle and the universal quantum computer},
	author={Deutsch and D.},
	journal={Proceedings of the Royal Society of London},
	volume={400},
	number={1818},
	pages={97--117},
	year={1985},
}

@article{1998P,
	title={P/NP, and the quantum field computer},
	author={ Freedman, Michael H. },
	journal={Proceedings of the National Academy of Sciences of the United States of America},
	volume={95},
	number={1},
	pages={98-101},
	year={1998},
}

@article{2006Topological,
	title={Topological Quantum Computation},
	author={ Freedman, Michael H.  and  Kitaev, Alexei  and  Larsen, Michael J.  and  Wang, Zhenghan },
	journal={Bulletin of the American Mathematical Society},
	volume={59},
	number={7},
	pages={32-38},
	year={2006},
}

@article{2000AA,
	title={A Modular Functor Which is Universalfor Quantum Computation},
	author={ Freedman, Michael H.  and  Larsen, Michael  and  Wang, Zhenghan },
	journal={Communications in Mathematical Physics},
	volume={227},
	number={3},
	year={2000},
}

@article{2002Simulation,
	title={Simulation of topological field theories by quantum computers},
	author={ Freedman, Michael H.  and  Kitaev, Alexei  and  Wang, Zhenghan },
	journal={Communications in Mathematical Physics},
	volume={227},
	number={3},
	year={2002},
}

@article{1988Topological,
	title={Topological quantum field theory},
	author={ Witten, Edward },
	journal={Communications in Mathematical Physics},
	volume={117},
	number={3},
	pages={353-386},
	year={1988},
}

@article{RevModPhys.77.675,
	title = {Chern-Simons theory and topological strings},
	author = {Mari\~no, Marcos},
	journal = {Rev. Mod. Phys.},
	volume = {77},
	issue = {2},
	pages = {675--720},
	numpages = {0},
	year = {2005},
	month = {Aug},
	publisher = {American Physical Society},
	doi = {10.1103/RevModPhys.77.675},
	url = {https://link.aps.org/doi/10.1103/RevModPhys.77.675}
}

@article{2009A,
	title={A Polynomial Quantum Algorithm for Approximating the Jones Polynomial},
	author={ Aharonov, Dorit  and  Jones, Vaughan  and  Landau, Zeph },
	journal={Algorithmica},
	volume={55},
	number={3},
	pages={395-421},
	year={2009},
}

@article{1977On,
	title={On the theory of identical particles. Nuovo Cimento B 37, 1},
	author={ Leinaas, J. M.  and  Myrheim, J. },
	journal={IL Nuovo Cimento B},
	volume={37},
	number={1},
	pages={1-23},
	year={1977},
}
@article{PhysRevLett.49.957,
	title = {Quantum Mechanics of Fractional-Spin Particles},
	author = {Wilczek, Frank},
	journal = {Phys. Rev. Lett.},
	volume = {49},
	issue = {14},
	pages = {957--959},
	numpages = {0},
	year = {1982},
	month = {Oct},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevLett.49.957},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.49.957}
}


@article{1988Polynomial,
	title={Polynomial equations for rational conformal field theories},
	author={ Moore, Gregory  and  Seiberg, Nathan },
	journal={Physics Letters B},
	volume={212},
	number={4},
	pages={451-460},
	year={1988},
}

@article{cmp/1104178762,
	author = {Gregory Moore and Nathan Seiberg},
	title = {{Classical and quantum conformal field theory}},
	volume = {123},
	journal = {Communications in Mathematical Physics},
	number = {2},
	publisher = {Springer},
	pages = {177 -- 254},
	year = {1989},
}

@article{RevModPhys.80.1083,
	title = {Non-Abelian anyons and topological quantum computation},
	author = {Nayak, Chetan and Simon, Steven H. and Stern, Ady and Freedman, Michael and Das Sarma, Sankar},
	journal = {Rev. Mod. Phys.},
	volume = {80},
	issue = {3},
	pages = {1083--1159},
	numpages = {0},
	year = {2008},
	month = {Sep},
	publisher = {American Physical Society},
	doi = {10.1103/RevModPhys.80.1083},
	url = {https://link.aps.org/doi/10.1103/RevModPhys.80.1083}
}









@article{
	doi:10.1126/science.aaz5601,
	author = {H. Bartolomei  and M. Kumar  and R. Bisognin  and A. Marguerite  and J.-M. Berroir  and E. Bocquillon  and B. Plaçais  and A. Cavanna  and Q. Dong  and U. Gennser  and Y. Jin  and G. Fève },
	title = {Fractional statistics in anyon collisions},
	journal = {Science},
	volume = {368},
	number = {6487},
	pages = {173-177},
	year = {2020},
	doi = {10.1126/science.aaz5601},
	}










@article{
	doi:10.1126/science.1231473,
	author = {Ady Stern  and Netanel H. Lindner },
	title = {Topological Quantum Computation—From Basic Concepts to First Experiments},
	journal = {Science},
	volume = {339},
	number = {6124},
	pages = {1179-1184},
	year = {2013},
	doi = {10.1126/science.1231473},
	URL = {https://www.science.org/doi/abs/10.1126/science.1231473},
	eprint = {https://www.science.org/doi/pdf/10.1126/science.1231473},
	}

@article{PhysRevLett.94.166802,
	title = {Topologically Protected Qubits from a Possible Non-Abelian Fractional Quantum Hall State},
	author = {Das Sarma, Sankar and Freedman, Michael and Nayak, Chetan},
	journal = {Phys. Rev. Lett.},
	volume = {94},
	issue = {16},
	pages = {166802},
	numpages = {4},
	year = {2005},
	month = {Apr},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevLett.94.166802},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.94.166802}
}

@article{Moore1991NonabelionsIT,
	title={Nonabelions in the fractional quantum Hall effect},
	author={Gregory W. Moore and Nicholas Read},
	journal={Nuclear Physics},
	year={1991},
	volume={360},
	pages={362-396},
	url={https://api.semanticscholar.org/CorpusID:16588606}
}

@article{PhysRevLett.104.040502,
	title = {Generic New Platform for Topological Quantum Computation Using Semiconductor Heterostructures},
	author = {Sau, Jay D. and Lutchyn, Roman M. and Tewari, Sumanta and Das Sarma, S.},
	journal = {Phys. Rev. Lett.},
	volume = {104},
	issue = {4},
	pages = {040502},
	numpages = {4},
	year = {2010},
	month = {Jan},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevLett.104.040502},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.104.040502}
}

@article{2013Experimental,
	title={Experimental realization of non-abelian geometric gates with a superconducting three-level system},
	author={ Abdumalikov, Abdufarrukh  and  Fink, J. M.  and  Juliusson, K.  and  Pechal, M.  and  Filipp, S. },
	journal={American Physical Society},
	year={2013},
}

@article{PhysRevLett.98.010506,
	title = {Quantum Computation using Vortices and Majorana Zero Modes of a ${p}_{x}+i{p}_{y}$ Superfluid of Fermionic Cold Atoms},
	author = {Tewari, Sumanta and Das Sarma, S. and Nayak, Chetan and Zhang, Chuanwei and Zoller, P.},
	journal = {Phys. Rev. Lett.},
	volume = {98},
	issue = {1},
	pages = {010506},
	numpages = {4},
	year = {2007},
	month = {Jan},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevLett.98.010506},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.98.010506}
}

@article {MR1951039,
	AUTHOR = {Kitaev, A. Yu.},
	TITLE = {Fault-tolerant quantum computation by anyons},
	JOURNAL = {Ann. Physics},
	FJOURNAL = {Annals of Physics},
	VOLUME = {303},
	YEAR = {2003},
	NUMBER = {1},
	PAGES = {2--30},
	ISSN = {0003-4916,1096-035X},
	MRCLASS = {81P68 (68M15 68Q05 81V70)},
	MRNUMBER = {1951039},
	MRREVIEWER = {Lech\ Jak\'{o}bczyk},
	DOI = {10.1016/S0003-4916(02)00018-0},
	URL = {https://doi.org/10.1016/S0003-4916(02)00018-0},
}

@article{1926,
	ISSN = {0003486X},
	URL = {http://www.jstor.org/stable/1968399},
	author = {J. W. Alexander and G. B. Briggs},
	journal = {Annals of Mathematics},
	number = {1/4},
	pages = {562--586},
	publisher = {Annals of Mathematics},
	title = {On Types of Knotted Curves},
	urldate = {2023-11-19},
	volume = {28},
	year = {1926}
}



@article{ Google2023,
	Author = {Andersen, T. I. and Lensky, Y. D.},
	Title = {Non-Abelian braiding of graph vertices in a superconducting processor},
	Journal = {NATURE},
	Year = {2023},
	Volume = {618},
	Number = {7964},
	Pages = {264+},
	Month = {JUN 8},
	DOI = {10.1038/s41586-023-05954-4},
	EarlyAccessDate = {MAY 2023},
	ISSN = {0028-0836},
	EISSN = {1476-4687},
	ResearcherID-Numbers = {Malone, Fergal D/D-6233-2012
	Harrigan, Matthew P/JCE-2375-2023
	Drozdov, Ilya K./AAL-7402-2021
	Kim, Eun-Ah/IYS-8184-2023
	},
	ORCID-Numbers = {Harrigan, Matthew P/0000-0001-9412-0553
	Drozdov, Ilya K./0000-0002-8185-1194
	Kim, Eun-Ah/0000-0002-9554-4443
	Ansmann, Markus/0000-0001-8765-5621
	Morvan, Alexis/0000-0002-9515-6184
	Kieferova, Maria/0000-0002-0749-8126},
	Unique-ID = {WOS:000991036400001},
}






@article{
	doi:10.1126/science.aax0274,
	author = {Shiyu Zhu  and Lingyuan Kong  and Lu Cao  and Hui Chen  and Michał Papaj  and Shixuan Du  and Yuqing Xing  and Wenyao Liu  and Dongfei Wang  and Chengmin Shen  and Fazhi Yang  and John Schneeloch  and Ruidan Zhong  and Genda Gu  and Liang Fu  and Yu-Yang Zhang  and Hong Ding  and Hong-Jun Gao },
	title = {Nearly quantized conductance plateau of vortex zero mode in an iron-based superconductor},
	journal = {Science},
	volume = {367},
	number = {6474},
	pages = {189-192},
	year = {2020},
	doi = {10.1126/science.aax0274},
	URL = {https://www.science.org/doi/abs/10.1126/science.aax0274},
	eprint = {https://www.science.org/doi/pdf/10.1126/science.aax0274},
}




@article{doi:10.1126/sciadv.aat6533,
author = {Jin-Shi Xu  and Kai Sun  and Jiannis K. Pachos  and Yong-Jian Han  and Chuan-Feng Li  and Guang-Can Guo },
title = {Photonic implementation of Majorana-based Berry phases},
journal = {Science Advances},
volume = {4},
number = {10},
pages = {eaat6533},
year = {2018},
doi = {10.1126/sciadv.aat6533},
URL = {https://www.science.org/doi/abs/10.1126/sciadv.aat6533},
eprint = {https://www.science.org/doi/pdf/10.1126/sciadv.aat6533},

@article{PhysRevLett.93.080502,
	title = {Quantum Process Tomography of a Controlled-NOT Gate},
	author = {O'Brien, J. L. and Pryde, G. J. and Gilchrist, A. and James, D. F. V. and Langford, N. K. and Ralph, T. C. and White, A. G.},
	journal = {Phys. Rev. Lett.},
	volume = {93},
	issue = {8},
	pages = {080502},
	numpages = {4},
	year = {2004},
	month = {Aug},
	publisher = {American Physical Society},
	doi = {10.1103/PhysRevLett.93.080502},
	url = {https://link.aps.org/doi/10.1103/PhysRevLett.93.080502}
}

@inproceedings{inproceedings,
	author = {Xu, Jin-Shi},
	year = {2017},
	month = {01},
	pages = {QT5A.2},
	title = {Experimental simulation of the exchange of Majorana zero modes},
	doi = {10.1364/QIM.2017.QT5A.2}
}
@article{1976Generalized,
	title={Generalized Trotter's formula and systematic approximants of exponential operators and inner derivations with applications to many-body problems},
	author={ Suzuki, Masuo },
	journal={Communications in Mathematical Physics},
	volume={51},
	number={2},
	pages={183-190},
	year={1976},
}

@article{Xu_2014,
doi = {10.1038/nphoton.2013.354},

url = {https://doi.org/10.1038%2Fnphoton.2013.354},

year = 2014,
month = {jan},

publisher = {Springer Science and Business Media {LLC}
},

volume = {8},

number = {2},

pages = {113--118},

author = {Jin-Shi Xu and Man-Hong Yung and Xiao-Ye Xu and Sergio Boixo and Zheng-Wei Zhou and Chuan-Feng Li and Al{\'{a}}n Aspuru-Guzik and Guang-Can Guo},

title = {Demon-like algorithmic quantum cooling and its realization with quantum optics},

journal = {Nature Photonics}
}

@article{Kitaev_2001,
doi = {10.1070/1063-7869/44/10S/S29},
url = {https://dx.doi.org/10.1070/1063-7869/44/10S/S29},
year = {2001},
month = {oct},
publisher = {},
volume = {44},
number = {10S},
pages = {131},
author = {A Yu Kitaev},
title = {Unpaired Majorana fermions in quantum
wires},
journal = {Physics-Uspekhi},
abstract = {Certain one-dimensional Fermi systems have an energy gap in the bulk spectrum while boundary states are described by one Majorana operator per boundary point. A finite system of length  L possesses two ground states with an energy difference proportional to exp(-L/l0) and different fermionic parities. Such systems can be used as qubits since they are intrinsically immune to decoherence. The property of a system to have boundary Majorana fermions is expressed as a condition on the bulk electron spectrum. The condition is satisfied in the presence of an arbitrary small energy gap induced by proximity of a three-dimensional p-wave superconductor, provided that the normal spectrum has an odd number of Fermi points in each half of the Brillouin zone (each spin component counts separately).}
}


@article{ WOS:A1989T934900001,
Author = {WITTEN, E},
Title = {QUANTUM-FIELD THEORY AND THE JONES POLYNOMIAL},
Journal = {COMMUNICATIONS IN MATHEMATICAL PHYSICS},
Year = {1989},
Volume = {121},
Number = {3},
Pages = {351-399},
DOI = {10.1007/BF01217730},
ISSN = {0010-3616},
Unique-ID = {WOS:A1989T934900001},
}

